Know Thy Student: Interactive Learning with Gaussian Processes

Learning often involves interaction between multiple agents. Human teacher-student settings best illustrate how interactions result in efficient knowledge passing where the teacher constructs a curriculum based on their students' abilities. Prior work in machine teaching studies how the teacher should construct optimal teaching datasets assuming the teacher knows everything about the student. However, in the real world, the teacher doesn't have complete information about the student. The teacher must interact and diagnose the student, before teaching. Our work proposes a simple diagnosis algorithm which uses Gaussian processes for inferring student-related information, before constructing a teaching dataset. We apply this to two settings. One is where the student learns from scratch and the teacher must figure out the student's learning algorithm parameters, eg. the regularization parameters in ridge regression or support vector machines. Two is where the student has partially explored the environment and the teacher must figure out the important areas the student has not explored; we study this in the offline reinforcement learning setting where the teacher must provide demonstrations to the student and avoid sending redundant trajectories. Our experiments highlight the importance of diagosing before teaching and demonstrate how students can learn more efficiently with the help of an interactive teacher. We conclude by outlining where diagnosing combined with teaching would be more desirable than passive learning.

==> images/gridworld/sample_efficiency/data/sample_eff_11x11.csv <==
"Name","setting.noise","setting.num_features","inference.num_gp_iterations","Created","State","ID","Group","Job Type","Updated","Hostname","Description","Commit","GitHub","GPU Count","GPU Type","End Time","Notes","User","Tags","Runtime","Sweep","experiments.dataset","experiments.with_plotting","inference.hypothesis_max","inference.hypothesis_min","paths.main_dir","paths.plots","setting.bias","setting.dataset_size","setting.num_seeds","setting.seed","student.best_lambda","student.true_student_lambda","teacher.a","wandb_params.dryrun","wandb_params.exp_name","wandb_params.group_name","wandb_params.project","wandb_params.tags","experiments.run_gp_with_random_fixed_probe","experiments.run_gp_with_randomly_changing_probe","experiments.run_gp_with_teacher_probe","experiments.run_ml_vs_mt","experiments.run_random_teacher","environment.name","environment.p_dist","environment.r_dist","environment.type","experiment.discount_factor","experiment.evaluation.num_episodes","experiment.exploration_epsilon","experiment.machine_teaching.student_has_data","experiment.machine_teaching.teacher_infers_student_dataset","experiment.num_samples","experiment.training.num_episodes","experiment.with_plotting","inference.action_probs_tolerance","student.num_iterations","student.policy_eps","student.test","student.which_student_id","teacher.optimal_teaching.eps","teacher.optimal_teaching.num_samples","teacher.optimal_teaching.num_trajectories","teacher.reward_vector.M_w","teacher.reward_vector.size","teacher.test","student.experience.amount_of_experience","student.experience.has_experience","teacher.optimal_teaching.num_probes","teacher.optimal_teaching.num_teaching_examples","teacher.optimal_teaching.query_type","teacher.type","teacher.optimal_teaching.teach_type","hypothesis_max","hypothesis_min","lambda_diff","name","seed","test_mse","student_error","ml_test_error","mt_test_error","num_features","eps","mean_reward","std_reward","training_episodes","training_samples","num_overlapping_states","num_probes","num_teacher_examples","perc_overlapping_states","student_mean_reward","student_std_reward","teacher_mean_reward","teacher_std_reward"
"eps.5_training5000","","","10","2022-02-20T01:58:01.000Z","finished","6z1jky42","gridworld_11x11","","2022-02-20T01:58:42.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:58:42.000Z","-","rewang","test","41","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training5000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-6.72","0.3744542695710652","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:57:58.000Z","finished","3053db64","gridworld_11x11","","2022-02-20T01:58:13.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:58:13.000Z","-","rewang","test","15","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training2000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-9.35","1.3584826093844558","2000","968000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:57:56.000Z","finished","2axtnvlq","gridworld_11x11","","2022-02-20T01:58:06.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:58:06.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training500","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-17.66","2.918191905958208","500","242000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:57:56.000Z","finished","1wny3pag","gridworld_11x11","","2022-02-20T01:58:10.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:58:10.000Z","-","rewang","test","14","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training1000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-15.04","2.5326634201962173","1000","484000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:57:53.000Z","finished","2d7f97qu","gridworld_11x11","","2022-02-20T01:58:01.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:58:01.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training100","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-51.17","4.69912874903423","100","48400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:57:44.000Z","finished","2ppvnylm","gridworld_11x11","","2022-02-20T01:57:50.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:57:50.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training10","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:55:14.000Z","finished","2tl9zk4l","gridworld_11x11","","2022-02-20T01:56:03.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:56:03.000Z","-","rewang","test","49","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training5000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.85","0.9995373929973808","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:55:12.000Z","finished","anndi4l6","gridworld_11x11","","2022-02-20T01:55:33.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:55:33.000Z","-","rewang","test","21","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training2000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.53","1.003539236901079","2000","968000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:55:07.000Z","finished","1r9i609b","gridworld_11x11","","2022-02-20T01:55:17.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:55:17.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training500","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-19.51","3.1316288094217044","500","242000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:55:06.000Z","finished","3fhp14c5","gridworld_11x11","","2022-02-20T01:55:20.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:55:20.000Z","-","rewang","test","14","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training1000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-13.91","2.3874293706830367","1000","484000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:55:05.000Z","finished","2zzs56qr","gridworld_11x11","","2022-02-20T01:55:10.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:55:10.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training10","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:55:05.000Z","finished","2ha24yp7","gridworld_11x11","","2022-02-20T01:55:12.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:55:12.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training100","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-26.86","3.789063736597736","100","48400","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:52:17.000Z","finished","2fnmcgij","gridworld_11x11","","2022-02-20T01:52:59.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:52:59.000Z","-","rewang","test","42","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training5000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.86","1.0069776561572754","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:52:17.000Z","finished","20sdr3ia","gridworld_11x11","","2022-02-20T01:52:38.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:52:38.000Z","-","rewang","test","21","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training2000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-10.29","1.6400179877062324","2000","968000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:52:11.000Z","finished","whb5x5ly","gridworld_11x11","","2022-02-20T01:52:18.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:52:18.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training10","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:52:11.000Z","finished","2s36fq68","gridworld_11x11","","2022-02-20T01:52:18.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:52:18.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training100","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-35.65","4.233447176946938","100","48400","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:52:10.000Z","finished","3jxqbuas","gridworld_11x11","","2022-02-20T01:52:24.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:52:24.000Z","-","rewang","test","14","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training1000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-34.36","4.213110964596114","1000","484000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:52:08.000Z","finished","3nnlo1vq","gridworld_11x11","","2022-02-20T01:52:16.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:52:16.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training500","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-24.44","3.5645566344217334","500","242000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:49:34.000Z","finished","22hvz1kl","gridworld_11x11","","2022-02-20T01:49:54.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:49:54.000Z","-","rewang","test","20","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training2000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-22.3","3.414747428434495","2000","968000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:49:33.000Z","finished","3r5t16v2","gridworld_11x11","","2022-02-20T01:50:08.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:50:08.000Z","-","rewang","test","35","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training5000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-13.53","2.408088661158472","5000","2420000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:49:32.000Z","finished","1oj2yjpo","gridworld_11x11","","2022-02-20T01:49:40.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:49:40.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training500","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-22.58","3.402533761772247","500","242000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:49:31.000Z","finished","25vftxbw","gridworld_11x11","","2022-02-20T01:49:43.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:49:43.000Z","-","rewang","test","12","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training1000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-22.45","3.4066515818322243","1000","484000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:49:29.000Z","finished","3grqzbwx","gridworld_11x11","","2022-02-20T01:49:34.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:49:34.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training100","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-31.51","4.07729064453345","100","48400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:49:23.000Z","finished","3p86h0ot","gridworld_11x11","","2022-02-20T01:49:29.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:49:29.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training10","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:46:44.000Z","finished","w3qc72ep","gridworld_11x11","","2022-02-20T01:47:05.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:47:05.000Z","-","rewang","test","21","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training2000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.13","0.39335861500671376","2000","968000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:46:44.000Z","finished","4dt49nkf","gridworld_11x11","","2022-02-20T01:47:25.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:47:25.000Z","-","rewang","test","41","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training5000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-6.7","0.37107950630558945","5000","2420000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:46:41.000Z","finished","36elw694","gridworld_11x11","","2022-02-20T01:46:55.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:46:55.000Z","-","rewang","test","14","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training1000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.2","0.9875221516502808","1000","484000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:46:39.000Z","finished","27j5ljg0","gridworld_11x11","","2022-02-20T01:46:49.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:46:49.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training500","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-14.66","2.5433135866424337","500","242000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:46:38.000Z","finished","1kl0qy1j","gridworld_11x11","","2022-02-20T01:46:46.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:46:46.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training100","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-63.3","4.690298497963642","100","48400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:46:32.000Z","finished","2tt1fo36","gridworld_11x11","","2022-02-20T01:46:39.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:46:39.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training10","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-97.01","1.700205575805467","10","4840","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:43:58.000Z","finished","zmoc03cx","gridworld_11x11","","2022-02-20T01:44:39.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:44:39.000Z","-","rewang","test","41","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training5000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-6.82","0.3750679938357844","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:43:54.000Z","finished","c7ks4cl4","gridworld_11x11","","2022-02-20T01:44:15.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:44:15.000Z","-","rewang","test","21","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training2000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.41","0.4128183619947155","2000","968000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:43:52.000Z","finished","3n8703eh","gridworld_11x11","","2022-02-20T01:44:01.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:44:01.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training500","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-12.18","2.053454650095784","500","242000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:43:52.000Z","finished","1mdwarom","gridworld_11x11","","2022-02-20T01:43:59.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:43:59.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training100","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-32.3","4.13254159083729","100","48400","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:43:51.000Z","finished","1y9t9dwa","gridworld_11x11","","2022-02-20T01:44:05.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:44:05.000Z","-","rewang","test","14","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training1000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-10.47","1.6198428936165383","1000","484000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:43:45.000Z","finished","1plwqr6q","gridworld_11x11","","2022-02-20T01:43:52.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:43:52.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training10","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:40:59.000Z","finished","2u78ql88","gridworld_11x11","","2022-02-20T01:41:19.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:41:19.000Z","-","rewang","test","20","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training2000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.26","1.000361934501708","2000","968000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:40:59.000Z","finished","1qj20ty4","gridworld_11x11","","2022-02-20T01:41:12.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:41:12.000Z","-","rewang","test","13","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training1000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-13.15","2.221952969799316","1000","484000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:40:58.000Z","finished","igdxnvzg","gridworld_11x11","","2022-02-20T01:41:42.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:41:42.000Z","-","rewang","test","44","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training5000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-6.72","0.3685322238285276","5000","2420000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:40:55.000Z","finished","36trr08x","gridworld_11x11","","2022-02-20T01:41:05.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:41:05.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training500","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-19.77","3.123519009066537","500","242000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:40:55.000Z","finished","2djetgnc","gridworld_11x11","","2022-02-20T01:41:02.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:41:02.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training100","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-21.93","3.3149134227005077","100","48400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:40:53.000Z","finished","1ndotyub","gridworld_11x11","","2022-02-20T01:40:58.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:40:58.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training10","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:38:06.000Z","finished","3eb3kown","gridworld_11x11","","2022-02-20T01:38:50.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:38:50.000Z","-","rewang","test","44","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training5000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-6.84","0.3762233379257592","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:38:04.000Z","finished","ebxkqoep","gridworld_11x11","","2022-02-20T01:38:27.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:38:27.000Z","-","rewang","test","23","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training2000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.16","1.0047606680200016","2000","968000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:38:01.000Z","finished","a0r8nt0r","gridworld_11x11","","2022-02-20T01:38:16.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:38:16.000Z","-","rewang","test","15","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training1000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-12.19","2.048350311836333","1000","484000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:37:58.000Z","finished","387v3550","gridworld_11x11","","2022-02-20T01:38:03.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:38:03.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training100","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-35.34","4.249687517924112","100","48400","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:37:55.000Z","finished","3hpnixlo","gridworld_11x11","","2022-02-20T01:38:03.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:38:03.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training500","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-14.86","2.538504284022385","500","242000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:37:51.000Z","finished","nmsipin0","gridworld_11x11","","2022-02-20T01:37:58.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:37:58.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training10","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:35:52.000Z","finished","1r0kxrdf","gridworld_11x11","","2022-02-20T01:36:41.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:36:41.000Z","-","rewang","test","49","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training5000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.16","0.3928663895015709","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:35:38.000Z","finished","1qdsyvlx","gridworld_11x11","","2022-02-20T01:36:00.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:36:00.000Z","-","rewang","test","22","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training2000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-9.39","1.3570478989335637","2000","968000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:34:33.000Z","finished","wrswjluq","gridworld_11x11","","2022-02-20T01:35:15.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:35:15.000Z","-","rewang","test","42","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training5000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-6.98","0.3818324239768016","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:34:31.000Z","finished","4ngq1pgm","gridworld_11x11","","2022-02-20T01:34:45.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:34:45.000Z","-","rewang","test","14","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training2000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.4","1.0092571525632104","2000","968000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:33:34.000Z","finished","iadoed3e","gridworld_11x11","","2022-02-20T01:33:49.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:33:49.000Z","-","rewang","test","15","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training1000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-11.8","1.840923681199196","1000","484000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:33:30.000Z","finished","30rqzbyx","gridworld_11x11","","2022-02-20T01:33:38.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:33:38.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training100","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-60.22","4.682447650534921","100","48400","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:33:30.000Z","finished","2k7leu1d","gridworld_11x11","","2022-02-20T01:33:40.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:33:40.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training500","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-18.37","2.89384363779386","500","242000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:33:28.000Z","finished","1b09nkh3","gridworld_11x11","","2022-02-20T01:33:34.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:33:34.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training10","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-97.01","1.700205575805467","10","4840","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:31:59.000Z","finished","2w7x5zsl","gridworld_11x11","","2022-02-20T01:32:10.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:32:10.000Z","-","rewang","test","11","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training1000","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-12.78","2.0402244974511996","1000","484000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:31:59.000Z","finished","18hdqkkp","gridworld_11x11","","2022-02-20T01:32:09.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:32:09.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training500","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-11.67","1.8533243105295956","500","242000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:31:32.000Z","finished","vj677ty8","gridworld_11x11","","2022-02-20T01:31:39.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:31:39.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training100","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-54.03","4.788829815309791","100","48400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:31:32.000Z","finished","5d10tk6l","gridworld_11x11","","2022-02-20T01:31:39.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:31:39.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training10","gridworld_11x11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","11x11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""

==> images/gridworld/sample_efficiency/data/sample_eff_4rooms11.csv <==
"Name","setting.noise","setting.num_features","inference.num_gp_iterations","Created","State","ID","Group","Job Type","Updated","Hostname","Description","Commit","GitHub","GPU Count","GPU Type","End Time","Notes","User","Tags","Runtime","Sweep","experiments.dataset","experiments.with_plotting","inference.hypothesis_max","inference.hypothesis_min","paths.main_dir","paths.plots","setting.bias","setting.dataset_size","setting.num_seeds","setting.seed","student.best_lambda","student.true_student_lambda","teacher.a","wandb_params.dryrun","wandb_params.exp_name","wandb_params.group_name","wandb_params.project","wandb_params.tags","experiments.run_gp_with_random_fixed_probe","experiments.run_gp_with_randomly_changing_probe","experiments.run_gp_with_teacher_probe","experiments.run_ml_vs_mt","experiments.run_random_teacher","environment.name","environment.p_dist","environment.r_dist","environment.type","experiment.discount_factor","experiment.evaluation.num_episodes","experiment.exploration_epsilon","experiment.machine_teaching.student_has_data","experiment.machine_teaching.teacher_infers_student_dataset","experiment.num_samples","experiment.training.num_episodes","experiment.with_plotting","inference.action_probs_tolerance","student.num_iterations","student.policy_eps","student.test","student.which_student_id","teacher.optimal_teaching.eps","teacher.optimal_teaching.num_samples","teacher.optimal_teaching.num_trajectories","teacher.reward_vector.M_w","teacher.reward_vector.size","teacher.test","student.experience.amount_of_experience","student.experience.has_experience","teacher.optimal_teaching.num_probes","teacher.optimal_teaching.num_teaching_examples","teacher.optimal_teaching.query_type","teacher.type","teacher.optimal_teaching.teach_type","hypothesis_max","hypothesis_min","lambda_diff","name","seed","test_mse","student_error","ml_test_error","mt_test_error","num_features","eps","mean_reward","std_reward","training_episodes","training_samples","num_overlapping_states","num_probes","num_teacher_examples","perc_overlapping_states","student_mean_reward","student_std_reward","teacher_mean_reward","teacher_std_reward"
"eps.5_training5000","","","10","2022-02-20T01:58:28.000Z","finished","2p01rg4d","gridworld_4rooms11","","2022-02-20T01:59:19.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:59:19.000Z","-","rewang","test","51","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training5000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-18.51","3.0405096612245783","5000","2420000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:58:28.000Z","finished","22cp5mph","gridworld_4rooms11","","2022-02-20T01:58:45.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:58:45.000Z","-","rewang","test","17","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training1000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-13.71","1.8610370764710733","1000","484000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:58:25.000Z","finished","2ublcx4b","gridworld_4rooms11","","2022-02-20T01:58:47.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:58:47.000Z","-","rewang","test","22","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training2000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-15.45","2.381233923830248","2000","968000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:58:23.000Z","finished","2ocvkf11","gridworld_4rooms11","","2022-02-20T01:58:35.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:58:35.000Z","-","rewang","test","12","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training500","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-33.68","4.157111497181667","500","242000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:58:20.000Z","finished","1o6pq0gn","gridworld_4rooms11","","2022-02-20T01:58:29.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:58:29.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training100","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-93.04","2.536924121845192","100","48400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:58:14.000Z","finished","bvd0cdkk","gridworld_4rooms11","","2022-02-20T01:58:21.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:58:21.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training10","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:55:36.000Z","finished","dazwtkjd","gridworld_4rooms11","","2022-02-20T01:56:22.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:56:22.000Z","-","rewang","test","46","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training5000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-10.23","1.391391749292772","5000","2420000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:55:36.000Z","finished","25q7c4s1","gridworld_4rooms11","","2022-02-20T01:55:52.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:55:52.000Z","-","rewang","test","16","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training1000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-24.63","3.5559711753612406","1000","484000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:55:36.000Z","finished","1y8pzel9","gridworld_4rooms11","","2022-02-20T01:56:03.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:56:03.000Z","-","rewang","test","27","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training2000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-19.51","3.009700815695806","2000","968000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:55:34.000Z","finished","3u3q1ymo","gridworld_4rooms11","","2022-02-20T01:55:41.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:55:41.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training100","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-79.54","3.9693682116931406","100","48400","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:55:34.000Z","finished","3f0zm5wo","gridworld_4rooms11","","2022-02-20T01:55:44.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:55:44.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training500","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-26.84","3.789108602296851","500","242000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:55:34.000Z","finished","3aikaj6e","gridworld_4rooms11","","2022-02-20T01:55:41.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:55:41.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training10","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:52:52.000Z","finished","396py5pt","gridworld_4rooms11","","2022-02-20T01:53:47.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:53:47.000Z","-","rewang","test","55","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training5000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-20.22","3.2484328529307787","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:52:49.000Z","finished","3bgdieuy","gridworld_4rooms11","","2022-02-20T01:53:13.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:53:13.000Z","-","rewang","test","24","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training2000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-24.44","3.5686501649783495","2000","968000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:52:44.000Z","finished","vmaux9oy","gridworld_4rooms11","","2022-02-20T01:53:00.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:53:00.000Z","-","rewang","test","16","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training1000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-28.8","3.9133106189005753","1000","484000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:52:41.000Z","finished","3ldz5ub7","gridworld_4rooms11","","2022-02-20T01:52:52.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:52:52.000Z","-","rewang","test","11","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training500","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-24.09","3.579416013821249","500","242000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:52:39.000Z","finished","24vjw8ep","gridworld_4rooms11","","2022-02-20T01:52:46.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:52:46.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training100","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","100","48400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:52:37.000Z","finished","3c5q5gm4","gridworld_4rooms11","","2022-02-20T01:52:42.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:52:42.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training10","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:50:07.000Z","finished","3mirx7xu","gridworld_4rooms11","","2022-02-20T01:50:59.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:50:59.000Z","-","rewang","test","52","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training5000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-19.21","3.152563877227549","5000","2420000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:50:01.000Z","finished","2tk6dp4w","gridworld_4rooms11","","2022-02-20T01:50:20.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:50:20.000Z","-","rewang","test","19","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training1000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-27.01","3.6867192732834977","1000","484000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:50:01.000Z","finished","1tl7gkfr","gridworld_4rooms11","","2022-02-20T01:50:26.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:50:26.000Z","-","rewang","test","25","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training2000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-23.39","3.49642374434221","2000","968000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:50:00.000Z","finished","1nokbs8f","gridworld_4rooms11","","2022-02-20T01:50:11.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:50:11.000Z","-","rewang","test","11","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training500","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-32.04","4.051614986644215","500","242000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:49:59.000Z","finished","324epjuj","gridworld_4rooms11","","2022-02-20T01:50:07.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:50:07.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training100","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-97.01","1.700205575805467","100","48400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:49:53.000Z","finished","1tpjcr9c","gridworld_4rooms11","","2022-02-20T01:49:59.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:49:59.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training10","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:47:13.000Z","finished","1oq44uuf","gridworld_4rooms11","","2022-02-20T01:48:08.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:48:08.000Z","-","rewang","test","55","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training5000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-9.96","1.3868612043027233","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:47:10.000Z","finished","1ycrhwbv","gridworld_4rooms11","","2022-02-20T01:47:35.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:47:35.000Z","-","rewang","test","25","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training2000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-16.48","2.6703737566116095","2000","968000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:47:08.000Z","finished","2j4pkmdz","gridworld_4rooms11","","2022-02-20T01:47:28.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:47:28.000Z","-","rewang","test","20","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training1000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-25.44","3.637837819364684","1000","484000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:47:07.000Z","finished","2khak0ke","gridworld_4rooms11","","2022-02-20T01:47:23.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:47:23.000Z","-","rewang","test","16","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training500","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-33.33","4.173297377374395","500","242000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:47:02.000Z","finished","8xxmfh60","gridworld_4rooms11","","2022-02-20T01:47:10.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:47:10.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training100","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","100","48400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:46:59.000Z","finished","183wkr6e","gridworld_4rooms11","","2022-02-20T01:47:05.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:47:05.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training10","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:44:31.000Z","finished","pr9sokfn","gridworld_4rooms11","","2022-02-20T01:45:31.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:45:31.000Z","-","rewang","test","60","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training5000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-13.36","2.4090047737603175","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:44:23.000Z","finished","22ixu5bm","gridworld_4rooms11","","2022-02-20T01:44:48.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:44:48.000Z","-","rewang","test","25","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training2000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-19.51","3.1404297476619343","2000","968000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:44:22.000Z","finished","nkrx98f9","gridworld_4rooms11","","2022-02-20T01:44:31.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:44:31.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training100","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","100","48400","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:44:22.000Z","finished","5ve82jr0","gridworld_4rooms11","","2022-02-20T01:44:39.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:44:39.000Z","-","rewang","test","17","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training1000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-21.27","3.331361733585832","1000","484000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:44:19.000Z","finished","38cablbz","gridworld_4rooms11","","2022-02-20T01:44:33.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:44:33.000Z","-","rewang","test","14","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training500","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-25.03","3.6558297279824177","500","242000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:44:13.000Z","finished","24wkumkq","gridworld_4rooms11","","2022-02-20T01:44:18.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:44:18.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training10","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:41:33.000Z","finished","3nkas4zl","gridworld_4rooms11","","2022-02-20T01:42:30.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:42:30.000Z","-","rewang","test","57","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training5000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.21","0.4418812057555741","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:41:33.000Z","finished","1l0rx581","gridworld_4rooms11","","2022-02-20T01:42:01.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:42:01.000Z","-","rewang","test","28","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training2000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.73","0.46083728147796377","2000","968000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:41:25.000Z","finished","2dcrbewv","gridworld_4rooms11","","2022-02-20T01:41:42.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:41:42.000Z","-","rewang","test","17","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training1000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.14","0.4703232930655252","1000","484000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:41:25.000Z","finished","20r4ojc2","gridworld_4rooms11","","2022-02-20T01:41:37.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:41:37.000Z","-","rewang","test","12","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training500","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-14.92","2.541719103284232","500","242000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:41:24.000Z","finished","z5toxzj4","gridworld_4rooms11","","2022-02-20T01:41:31.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:41:31.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training10","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:41:24.000Z","finished","uuwpra4c","gridworld_4rooms11","","2022-02-20T01:41:32.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:41:32.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training100","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","100","48400","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:38:41.000Z","finished","3ekivach","gridworld_4rooms11","","2022-02-20T01:39:34.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:39:34.000Z","-","rewang","test","53","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training5000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-21.82","3.3206439134601595","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:38:38.000Z","finished","11vg7y2i","gridworld_4rooms11","","2022-02-20T01:38:58.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:38:58.000Z","-","rewang","test","20","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training2000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-22.03","3.3093641383202304","2000","968000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:38:28.000Z","finished","21ppvdmt","gridworld_4rooms11","","2022-02-20T01:38:36.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:38:36.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training10","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:38:28.000Z","finished","1gt4mqxj","gridworld_4rooms11","","2022-02-20T01:38:37.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:38:37.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training100","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","100","48400","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:38:26.000Z","finished","3m5pcxjw","gridworld_4rooms11","","2022-02-20T01:38:44.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:38:44.000Z","-","rewang","test","18","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training1000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-22.61","3.2882790331722154","1000","484000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:38:26.000Z","finished","263we0lb","gridworld_4rooms11","","2022-02-20T01:38:41.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:38:41.000Z","-","rewang","test","15","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training500","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-86.17","3.427858077575557","500","242000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:35:55.000Z","finished","jvfhln8s","gridworld_4rooms11","","2022-02-20T01:36:16.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:36:16.000Z","-","rewang","test","21","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training2000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-14.79","2.5438669383440637","2000","968000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:35:55.000Z","finished","8e01pu63","gridworld_4rooms11","","2022-02-20T01:36:39.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:36:39.000Z","-","rewang","test","44","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training5000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-16.53","2.8152958991907058","5000","2420000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:34:47.000Z","finished","23r9crl2","gridworld_4rooms11","","2022-02-20T01:35:34.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:35:34.000Z","-","rewang","test","47","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training5000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-10.62","1.6468017488453188","5000","2420000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:34:45.000Z","finished","1jv3jxlk","gridworld_4rooms11","","2022-02-20T01:35:10.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:35:10.000Z","-","rewang","test","25","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training2000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-12.81","2.056292537553935","2000","968000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:33:41.000Z","finished","sswr60x1","gridworld_4rooms11","","2022-02-20T01:33:50.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:33:50.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training100","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","100","48400","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:33:41.000Z","finished","3jocse49","gridworld_4rooms11","","2022-02-20T01:33:51.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:33:51.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training500","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-20.37","3.237951667335385","500","242000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:33:41.000Z","finished","2pql5unf","gridworld_4rooms11","","2022-02-20T01:33:49.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:33:49.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training10","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:33:40.000Z","finished","jqtj8voz","gridworld_4rooms11","","2022-02-20T01:33:55.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:33:55.000Z","-","rewang","test","15","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training1000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-15.09","2.5379950748573177","1000","484000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:32:00.000Z","finished","n4y0xfr9","gridworld_4rooms11","","2022-02-20T01:32:10.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:32:10.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training500","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-29.02","3.8990506536848177","500","242000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:32:00.000Z","finished","3i3un4zq","gridworld_4rooms11","","2022-02-20T01:32:18.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:32:18.000Z","-","rewang","test","18","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training1000","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-21.1","3.215322689871111","1000","484000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:32:00.000Z","finished","2i5gyb23","gridworld_4rooms11","","2022-02-20T01:32:07.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:32:07.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training100","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-95.05","2.157747668287467","100","48400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:31:59.000Z","finished","2ihn4gqw","gridworld_4rooms11","","2022-02-20T01:32:06.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:32:06.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training10","gridworld_4rooms11","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms11","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","4840","","","","","","","",""

==> images/gridworld/sample_efficiency/data/sample_eff_4rooms9.csv <==
"Name","setting.noise","setting.num_features","inference.num_gp_iterations","Created","State","ID","Group","Job Type","Updated","Hostname","Description","Commit","GitHub","GPU Count","GPU Type","End Time","Notes","User","Tags","Runtime","Sweep","experiments.dataset","experiments.with_plotting","inference.hypothesis_max","inference.hypothesis_min","paths.main_dir","paths.plots","setting.bias","setting.dataset_size","setting.num_seeds","setting.seed","student.best_lambda","student.true_student_lambda","teacher.a","wandb_params.dryrun","wandb_params.exp_name","wandb_params.group_name","wandb_params.project","wandb_params.tags","experiments.run_gp_with_random_fixed_probe","experiments.run_gp_with_randomly_changing_probe","experiments.run_gp_with_teacher_probe","experiments.run_ml_vs_mt","experiments.run_random_teacher","environment.name","environment.p_dist","environment.r_dist","environment.type","experiment.discount_factor","experiment.evaluation.num_episodes","experiment.exploration_epsilon","experiment.machine_teaching.student_has_data","experiment.machine_teaching.teacher_infers_student_dataset","experiment.num_samples","experiment.training.num_episodes","experiment.with_plotting","inference.action_probs_tolerance","student.num_iterations","student.policy_eps","student.test","student.which_student_id","teacher.optimal_teaching.eps","teacher.optimal_teaching.num_samples","teacher.optimal_teaching.num_trajectories","teacher.reward_vector.M_w","teacher.reward_vector.size","teacher.test","student.experience.amount_of_experience","student.experience.has_experience","teacher.optimal_teaching.num_probes","teacher.optimal_teaching.num_teaching_examples","teacher.optimal_teaching.query_type","teacher.type","teacher.optimal_teaching.teach_type","hypothesis_max","hypothesis_min","lambda_diff","name","seed","test_mse","student_error","ml_test_error","mt_test_error","num_features","eps","mean_reward","std_reward","training_episodes","training_samples","num_overlapping_states","num_probes","num_teacher_examples","perc_overlapping_states","student_mean_reward","student_std_reward","teacher_mean_reward","teacher_std_reward"
"eps.5_training5000","","","10","2022-02-20T01:58:58.000Z","finished","2jye1ggw","gridworld_4rooms9","","2022-02-20T01:59:35.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:59:35.000Z","-","rewang","test","37","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training5000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.01","1.351776238879793","5000","1620000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:58:58.000Z","finished","1who74cq","gridworld_4rooms9","","2022-02-20T01:59:10.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:59:10.000Z","-","rewang","test","12","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training1000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-15.35","2.8371244244833536","1000","324000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:58:58.000Z","finished","1n65t81i","gridworld_4rooms9","","2022-02-20T01:59:18.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:59:18.000Z","-","rewang","test","20","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training2000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-17.15","3.0784533454317606","2000","648000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:58:54.000Z","finished","1vo99n2g","gridworld_4rooms9","","2022-02-20T01:59:03.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:59:03.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training500","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-25.38","3.742960860067869","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:58:49.000Z","finished","1ltq9xmy","gridworld_4rooms9","","2022-02-20T01:58:56.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:58:56.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training100","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-52.06","4.706736024040438","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:58:48.000Z","finished","1wzit11q","gridworld_4rooms9","","2022-02-20T01:58:54.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:58:54.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training10","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:56:13.000Z","finished","3w2ooqt3","gridworld_4rooms9","","2022-02-20T01:56:49.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:56:49.000Z","-","rewang","test","36","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training5000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.67","0.27714797491592824","5000","1620000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:56:13.000Z","finished","2tveadod","gridworld_4rooms9","","2022-02-20T01:56:30.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:56:30.000Z","-","rewang","test","17","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training2000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.32","0.27308606701917254","2000","648000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:56:04.000Z","finished","3ex5ln5e","gridworld_4rooms9","","2022-02-20T01:56:09.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:56:09.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training100","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-26.36","3.921620073388038","100","32400","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:56:03.000Z","finished","2cfy32hy","gridworld_4rooms9","","2022-02-20T01:56:10.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:56:10.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training500","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-6.26","0.26556355171596874","500","162000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:56:03.000Z","finished","1jcbeo8p","gridworld_4rooms9","","2022-02-20T01:56:13.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:56:13.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training1000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.82","0.274","1000","324000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:56:01.000Z","finished","3c34wnb7","gridworld_4rooms9","","2022-02-20T01:56:05.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:56:05.000Z","-","rewang","test","4","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training10","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:53:24.000Z","finished","rckceu20","gridworld_4rooms9","","2022-02-20T01:53:43.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:53:43.000Z","-","rewang","test","19","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training2000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-9.56","1.3827017031883628","2000","648000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:53:24.000Z","finished","2gxp5xn2","gridworld_4rooms9","","2022-02-20T01:54:02.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:54:02.000Z","-","rewang","test","38","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training5000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-15.41","2.688237154716823","5000","1620000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:53:17.000Z","finished","ti34ip7k","gridworld_4rooms9","","2022-02-20T01:53:29.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:53:29.000Z","-","rewang","test","12","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training1000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-19.79","3.1251974337631863","1000","324000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:53:16.000Z","finished","111v8s81","gridworld_4rooms9","","2022-02-20T01:53:24.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:53:24.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training500","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-18.89","2.880100519079152","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:53:12.000Z","finished","2y4gytdv","gridworld_4rooms9","","2022-02-20T01:53:21.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:53:21.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training100","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-81.22","3.8776688873600342","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:53:08.000Z","finished","23223vdk","gridworld_4rooms9","","2022-02-20T01:53:13.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:53:13.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training10","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:50:36.000Z","finished","b6qrur29","gridworld_4rooms9","","2022-02-20T01:51:13.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:51:13.000Z","-","rewang","test","37","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training5000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-10.42","2.07509903378128","5000","1620000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:50:33.000Z","finished","3rfvwbzt","gridworld_4rooms9","","2022-02-20T01:50:51.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:50:51.000Z","-","rewang","test","18","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training2000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.3","1.353550885633784","2000","648000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:50:33.000Z","finished","27r0w0o8","gridworld_4rooms9","","2022-02-20T01:50:46.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:50:46.000Z","-","rewang","test","13","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training1000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.8","1.3477388471065157","1000","324000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:50:28.000Z","finished","3rayei8o","gridworld_4rooms9","","2022-02-20T01:50:34.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:50:34.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training100","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-25.98","3.942029426577128","100","32400","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:50:28.000Z","finished","3fjylaqq","gridworld_4rooms9","","2022-02-20T01:50:36.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:50:36.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training500","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-16.72","2.9393563921375714","500","162000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:50:23.000Z","finished","32wfx8za","gridworld_4rooms9","","2022-02-20T01:50:29.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:50:29.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training10","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:47:48.000Z","finished","wxlkyagt","gridworld_4rooms9","","2022-02-20T01:48:01.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:48:01.000Z","-","rewang","test","13","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training2000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.84","0.336666006600013","2000","648000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:47:48.000Z","finished","23t8vbhb","gridworld_4rooms9","","2022-02-20T01:48:26.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:48:26.000Z","-","rewang","test","38","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training5000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-9.77","1.8698050700540951","5000","1620000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:47:46.000Z","finished","3v15pyew","gridworld_4rooms9","","2022-02-20T01:47:58.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:47:58.000Z","-","rewang","test","12","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training1000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.53","0.995334617101204","1000","324000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:47:46.000Z","finished","22v0txqn","gridworld_4rooms9","","2022-02-20T01:47:55.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:47:55.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training500","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-27.8","3.848454235144287","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:47:42.000Z","finished","1e0a36t5","gridworld_4rooms9","","2022-02-20T01:47:48.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:47:48.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training100","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-33","4.291782846323891","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:47:35.000Z","finished","2nplqw07","gridworld_4rooms9","","2022-02-20T01:47:42.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:47:42.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training10","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:45:00.000Z","finished","11liozie","gridworld_4rooms9","","2022-02-20T01:45:40.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:45:40.000Z","-","rewang","test","40","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training5000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-13.63","2.567942951079716","5000","1620000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:44:58.000Z","finished","37lc2elu","gridworld_4rooms9","","2022-02-20T01:45:16.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:45:16.000Z","-","rewang","test","18","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training2000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-11.31","2.2629933716208717","2000","648000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:44:58.000Z","finished","362l744o","gridworld_4rooms9","","2022-02-20T01:45:08.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:45:08.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training1000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-15.31","2.8383338422391406","1000","324000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:44:52.000Z","finished","23eg5g47","gridworld_4rooms9","","2022-02-20T01:45:02.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:45:02.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training500","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-16.82","2.9399789114889927","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:44:44.000Z","finished","2sdryllk","gridworld_4rooms9","","2022-02-20T01:44:50.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:44:50.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training100","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-36.64","4.457118351580986","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:44:43.000Z","finished","1hnhfabc","gridworld_4rooms9","","2022-02-20T01:44:49.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:44:49.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training10","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:42:09.000Z","finished","3g8m24ks","gridworld_4rooms9","","2022-02-20T01:42:46.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:42:46.000Z","-","rewang","test","37","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training5000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.12","0.9923991132603858","5000","1620000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:42:04.000Z","finished","1mpgiprn","gridworld_4rooms9","","2022-02-20T01:42:23.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:42:23.000Z","-","rewang","test","19","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training2000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-9.34","1.6537968436298336","2000","648000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:42:03.000Z","finished","3azwez3d","gridworld_4rooms9","","2022-02-20T01:42:15.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:42:15.000Z","-","rewang","test","12","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training1000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-11.33","1.8720606293600643","1000","324000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:42:00.000Z","finished","2epizrvj","gridworld_4rooms9","","2022-02-20T01:42:10.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:42:10.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training500","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-32.81","4.202658563338212","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:41:56.000Z","finished","2e9p0jbh","gridworld_4rooms9","","2022-02-20T01:42:02.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:42:02.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training100","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-22.13","3.6600452182999055","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:41:54.000Z","finished","3v71xs9k","gridworld_4rooms9","","2022-02-20T01:41:59.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:41:59.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training10","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:39:12.000Z","finished","2qzy6e9y","gridworld_4rooms9","","2022-02-20T01:39:28.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:39:28.000Z","-","rewang","test","16","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training2000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-15.94","2.971222643963256","2000","648000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:39:09.000Z","finished","34x9uank","gridworld_4rooms9","","2022-02-20T01:39:39.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:39:39.000Z","-","rewang","test","30","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training5000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-16.29","2.9595369570255414","5000","1620000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:39:08.000Z","finished","ag7ruf3j","gridworld_4rooms9","","2022-02-20T01:39:14.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:39:14.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training100","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-34.83","4.379339105390219","100","32400","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:39:07.000Z","finished","2nlcj6z6","gridworld_4rooms9","","2022-02-20T01:39:19.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:39:19.000Z","-","rewang","test","12","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training1000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-15.17","2.841163670047891","1000","324000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:39:07.000Z","finished","2ggqmtll","gridworld_4rooms9","","2022-02-20T01:39:15.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:39:15.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training500","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-14.82","2.694007423894745","500","162000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:38:59.000Z","finished","1y1xw3b7","gridworld_4rooms9","","2022-02-20T01:39:07.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:39:07.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training10","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:36:17.000Z","finished","2956lkzs","gridworld_4rooms9","","2022-02-20T01:36:34.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:36:34.000Z","-","rewang","test","17","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training2000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-13.38","2.574442852346892","2000","648000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:36:14.000Z","finished","1q5m0f5e","gridworld_4rooms9","","2022-02-20T01:36:51.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:36:51.000Z","-","rewang","test","37","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training5000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7","0.9864076236526156","5000","1620000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:35:05.000Z","finished","231a04rh","gridworld_4rooms9","","2022-02-20T01:35:31.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:35:31.000Z","-","rewang","test","26","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training5000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-20.07","3.3722768273082218","5000","1620000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:34:56.000Z","finished","ecz4grbs","gridworld_4rooms9","","2022-02-20T01:35:15.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:35:15.000Z","-","rewang","test","19","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training2000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-23.58","3.713789977906667","2000","648000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:34:02.000Z","finished","2g5bqrh0","gridworld_4rooms9","","2022-02-20T01:34:11.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:34:11.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training1000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-10.44","1.859318154593237","1000","324000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:33:58.000Z","finished","2krkizn0","gridworld_4rooms9","","2022-02-20T01:34:04.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:34:04.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training100","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-16.32","2.9605026600224496","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:33:57.000Z","finished","35if0mus","gridworld_4rooms9","","2022-02-20T01:34:03.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:34:03.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training10","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:33:57.000Z","finished","32ibk0s7","gridworld_4rooms9","","2022-02-20T01:34:05.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:34:05.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training500","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-13.22","2.216690325688277","500","162000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:32:33.000Z","finished","12szro8g","gridworld_4rooms9","","2022-02-20T01:32:46.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:32:46.000Z","-","rewang","test","13","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training1000","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-25.65","3.8435497915338623","1000","324000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:32:29.000Z","finished","1xzb424o","gridworld_4rooms9","","2022-02-20T01:32:36.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:32:36.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training100","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-43.07","4.657451126957747","100","32400","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:32:29.000Z","finished","18ttxutd","gridworld_4rooms9","","2022-02-20T01:32:39.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:32:39.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training500","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-28.84","4.008309369297733","500","162000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:32:13.000Z","finished","3uxe43wy","gridworld_4rooms9","","2022-02-20T01:32:20.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:32:20.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training10","gridworld_4rooms9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","4rooms9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""

==> images/gridworld/sample_efficiency/data/sample_eff_7x7.csv <==
"Name","setting.noise","setting.num_features","inference.num_gp_iterations","Created","State","ID","Group","Job Type","Updated","Hostname","Description","Commit","GitHub","GPU Count","GPU Type","End Time","Notes","User","Tags","Runtime","Sweep","experiments.dataset","experiments.with_plotting","inference.hypothesis_max","inference.hypothesis_min","paths.main_dir","paths.plots","setting.bias","setting.dataset_size","setting.num_seeds","setting.seed","student.best_lambda","student.true_student_lambda","teacher.a","wandb_params.dryrun","wandb_params.exp_name","wandb_params.group_name","wandb_params.project","wandb_params.tags","experiments.run_gp_with_random_fixed_probe","experiments.run_gp_with_randomly_changing_probe","experiments.run_gp_with_teacher_probe","experiments.run_ml_vs_mt","experiments.run_random_teacher","environment.name","environment.p_dist","environment.r_dist","environment.type","experiment.discount_factor","experiment.evaluation.num_episodes","experiment.exploration_epsilon","experiment.machine_teaching.student_has_data","experiment.machine_teaching.teacher_infers_student_dataset","experiment.num_samples","experiment.training.num_episodes","experiment.with_plotting","inference.action_probs_tolerance","student.num_iterations","student.policy_eps","student.test","student.which_student_id","teacher.optimal_teaching.eps","teacher.optimal_teaching.num_samples","teacher.optimal_teaching.num_trajectories","teacher.reward_vector.M_w","teacher.reward_vector.size","teacher.test","student.experience.amount_of_experience","student.experience.has_experience","teacher.optimal_teaching.num_probes","teacher.optimal_teaching.num_teaching_examples","teacher.optimal_teaching.query_type","teacher.type","teacher.optimal_teaching.teach_type","hypothesis_max","hypothesis_min","lambda_diff","name","seed","test_mse","student_error","ml_test_error","mt_test_error","num_features","eps","mean_reward","std_reward","training_episodes","training_samples","num_overlapping_states","num_probes","num_teacher_examples","perc_overlapping_states","student_mean_reward","student_std_reward","teacher_mean_reward","teacher_std_reward"
"eps.5_training5000","","","10","2022-02-20T01:57:05.000Z","finished","296qxzvo","gridworld_7x7","","2022-02-20T01:57:28.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:57:28.000Z","-","rewang","test","23","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training5000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-2.82","0.17051686133634997","5000","980000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:57:01.000Z","finished","hm1qfzd5","gridworld_7x7","","2022-02-20T01:57:07.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:57:07.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training1000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.14","0.1918436863699194","1000","196000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:57:01.000Z","finished","cvlut356","gridworld_7x7","","2022-02-20T01:57:10.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:57:10.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training2000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.33","0.172658622721253","2000","392000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:57:01.000Z","finished","3q2bcmos","gridworld_7x7","","2022-02-20T01:57:07.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:57:07.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training10","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-86.05","3.4575244033845953","10","1960","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:57:01.000Z","finished","364nfrgm","gridworld_7x7","","2022-02-20T01:57:04.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:57:04.000Z","-","rewang","test","3","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training100","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.15","0.1894069692487581","100","19600","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:57:01.000Z","finished","3403ljxh","gridworld_7x7","","2022-02-20T01:57:07.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:57:07.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training500","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.14","0.16971741218861428","500","98000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:54:17.000Z","finished","tugrii23","gridworld_7x7","","2022-02-20T01:54:40.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:54:40.000Z","-","rewang","test","23","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training5000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-2.82","0.17051686133634997","5000","980000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:54:17.000Z","finished","2q1h8jrl","gridworld_7x7","","2022-02-20T01:54:23.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:54:23.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training100","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.85","0.2699536997338618","100","19600","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:54:15.000Z","finished","nxlrjdsu","gridworld_7x7","","2022-02-20T01:54:24.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:54:24.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training2000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.33","0.172658622721253","2000","392000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:54:15.000Z","finished","3oaz1my3","gridworld_7x7","","2022-02-20T01:54:23.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:54:23.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training1000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.14","0.1918436863699194","1000","196000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:54:14.000Z","finished","2tzhkemx","gridworld_7x7","","2022-02-20T01:54:21.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:54:21.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training500","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.32","0.18104143172213372","500","98000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:54:11.000Z","finished","34ypmba8","gridworld_7x7","","2022-02-20T01:54:17.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:54:17.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training10","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-89.04","3.117560584816276","10","1960","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:51:29.000Z","finished","2vu9euw5","gridworld_7x7","","2022-02-20T01:51:51.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:51:51.000Z","-","rewang","test","22","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training5000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-2.82","0.17051686133634997","5000","980000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:51:27.000Z","finished","36in87ga","gridworld_7x7","","2022-02-20T01:51:36.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:51:36.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training1000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.36","0.19314243448812587","1000","196000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:51:27.000Z","finished","25t64uxe","gridworld_7x7","","2022-02-20T01:51:38.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:51:38.000Z","-","rewang","test","11","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training2000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.37","0.1741579742647462","2000","392000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:51:20.000Z","finished","3gfk2ust","gridworld_7x7","","2022-02-20T01:51:26.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:51:26.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training500","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.46","0.19100785324169267","500","98000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:51:16.000Z","finished","18psrsm8","gridworld_7x7","","2022-02-20T01:51:21.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:51:21.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training100","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.17","1.896420575716262","100","19600","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:51:15.000Z","finished","1fkcmdpq","gridworld_7x7","","2022-02-20T01:51:19.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:51:19.000Z","-","rewang","test","4","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training10","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-25.12","3.984752940898594","10","1960","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:48:42.000Z","finished","2p2s2qi6","gridworld_7x7","","2022-02-20T01:49:05.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:49:05.000Z","-","rewang","test","23","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training5000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-2.86","0.17551068343551057","5000","980000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:48:38.000Z","finished","gqajkx2y","gridworld_7x7","","2022-02-20T01:48:44.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:48:44.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training500","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-11.55","2.618028838649414","500","98000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:48:38.000Z","finished","3jj4ewa9","gridworld_7x7","","2022-02-20T01:48:45.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:48:45.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training1000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-14.17","3.025096857953477","1000","196000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:48:38.000Z","finished","2no2ywnd","gridworld_7x7","","2022-02-20T01:48:48.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:48:48.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training2000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.49","1.897076434938772","2000","392000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:48:34.000Z","finished","16falvmm","gridworld_7x7","","2022-02-20T01:48:38.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:48:38.000Z","-","rewang","test","4","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training100","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-19.61","3.5173824074160605","100","19600","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:48:32.000Z","finished","1xrhkhvo","gridworld_7x7","","2022-02-20T01:48:38.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:48:38.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training10","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-54.09","4.876517097273422","10","1960","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:45:50.000Z","finished","3afmzvdt","gridworld_7x7","","2022-02-20T01:46:00.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:46:00.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training2000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.37","0.1741579742647462","2000","392000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:45:50.000Z","finished","2pmihqr1","gridworld_7x7","","2022-02-20T01:46:10.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:46:10.000Z","-","rewang","test","20","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training5000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-2.92","0.17701977290687046","5000","980000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:45:45.000Z","finished","3f3wbq9k","gridworld_7x7","","2022-02-20T01:45:53.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:45:53.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training1000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.22","0.1952331938989884","1000","196000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:45:44.000Z","finished","38ar5iku","gridworld_7x7","","2022-02-20T01:45:51.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:45:51.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training500","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-6.33","1.6575919280691491","500","98000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:45:42.000Z","finished","37v3wdak","gridworld_7x7","","2022-02-20T01:45:48.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:45:48.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training10","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-83.1","3.7342870805550015","10","1960","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:45:42.000Z","finished","100j5ttn","gridworld_7x7","","2022-02-20T01:45:46.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:45:46.000Z","-","rewang","test","4","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training100","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.29","1.9021196071751116","100","19600","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:43:09.000Z","finished","3ggi4lnq","gridworld_7x7","","2022-02-20T01:43:32.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:43:32.000Z","-","rewang","test","23","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training5000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-2.92","0.17701977290687046","5000","980000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:43:03.000Z","finished","3bzxbvca","gridworld_7x7","","2022-02-20T01:43:15.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:43:15.000Z","-","rewang","test","12","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training2000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.37","0.1741579742647462","2000","392000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:43:00.000Z","finished","lsxut4fy","gridworld_7x7","","2022-02-20T01:43:09.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:43:09.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training1000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.42","0.22723556059736777","1000","196000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:42:56.000Z","finished","9g41oign","gridworld_7x7","","2022-02-20T01:43:02.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:43:02.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training500","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.4","0.20639767440550297","500","98000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:42:54.000Z","finished","1qzvmm3z","gridworld_7x7","","2022-02-20T01:42:58.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:42:58.000Z","-","rewang","test","4","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training100","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-9.1","2.306967706752741","100","19600","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:42:52.000Z","finished","gz37n279","gridworld_7x7","","2022-02-20T01:42:57.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:42:57.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training10","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-37.43","4.596917554187806","10","1960","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:40:06.000Z","finished","35da56ig","gridworld_7x7","","2022-02-20T01:40:30.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:40:30.000Z","-","rewang","test","24","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training5000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-2.82","0.17051686133634997","5000","980000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:40:06.000Z","finished","2o93wv62","gridworld_7x7","","2022-02-20T01:40:18.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:40:18.000Z","-","rewang","test","12","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training2000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.33","0.172658622721253","2000","392000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:40:04.000Z","finished","sg55j8ge","gridworld_7x7","","2022-02-20T01:40:12.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:40:12.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training1000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.14","0.1918436863699194","1000","196000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:40:03.000Z","finished","2czg3995","gridworld_7x7","","2022-02-20T01:40:09.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:40:09.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training500","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.14","0.16971741218861428","500","98000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:40:02.000Z","finished","220hjazw","gridworld_7x7","","2022-02-20T01:40:08.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:40:08.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training100","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.61","0.22176338742001575","100","19600","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:40:00.000Z","finished","1n7lyjiq","gridworld_7x7","","2022-02-20T01:40:06.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:40:06.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training10","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-86.05","3.4575244033845953","10","1960","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:37:15.000Z","finished","twrz25pg","gridworld_7x7","","2022-02-20T01:37:39.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:37:39.000Z","-","rewang","test","24","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training5000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-2.92","0.17701977290687046","5000","980000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:37:12.000Z","finished","9qf1orgs","gridworld_7x7","","2022-02-20T01:37:20.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:37:20.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training1000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.44","0.21322288807724185","1000","196000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:37:12.000Z","finished","2s7xws7s","gridworld_7x7","","2022-02-20T01:37:23.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:37:23.000Z","-","rewang","test","11","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training2000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.55","0.1894069692487581","2000","392000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:37:08.000Z","finished","3jchwqgx","gridworld_7x7","","2022-02-20T01:37:14.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:37:14.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training100","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.89","1.8966757761937063","100","19600","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:37:06.000Z","finished","2q1ol6vj","gridworld_7x7","","2022-02-20T01:37:12.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:37:12.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training500","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.48","0.19772708463940897","500","98000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:37:01.000Z","finished","2wxvhimd","gridworld_7x7","","2022-02-20T01:37:06.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:37:06.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training10","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-25.92","4.055112328900397","10","1960","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:35:36.000Z","finished","3dckhcu2","gridworld_7x7","","2022-02-20T01:35:50.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:35:50.000Z","-","rewang","test","14","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training2000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.33","0.172658622721253","2000","392000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:35:32.000Z","finished","3ogdirs6","gridworld_7x7","","2022-02-20T01:35:56.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:35:56.000Z","-","rewang","test","24","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training5000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-2.82","0.17051686133634997","5000","980000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:34:21.000Z","finished","2el3an5n","gridworld_7x7","","2022-02-20T01:34:44.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:34:44.000Z","-","rewang","test","23","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training5000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-2.94","0.18045498053531245","5000","980000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:34:17.000Z","finished","3jr65xrc","gridworld_7x7","","2022-02-20T01:34:28.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:34:28.000Z","-","rewang","test","11","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training2000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.49","0.18357287381309909","2000","392000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:32:59.000Z","finished","3bb6sbjh","gridworld_7x7","","2022-02-20T01:33:04.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:33:04.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training500","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.14","0.16971741218861428","500","98000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:32:58.000Z","finished","na2cbope","gridworld_7x7","","2022-02-20T01:33:05.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:33:05.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training1000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.14","0.1918436863699194","1000","196000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:32:57.000Z","finished","338nqvtg","gridworld_7x7","","2022-02-20T01:33:01.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:33:01.000Z","-","rewang","test","4","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training100","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-19.48","3.6486019240251464","100","19600","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:32:53.000Z","finished","174qisce","gridworld_7x7","","2022-02-20T01:32:59.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:32:59.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training10","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-50.99","4.90184648882439","10","1960","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:31:29.000Z","finished","20ywygib","gridworld_7x7","","2022-02-20T01:31:37.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:31:37.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training1000","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-3.24","0.197038067388005","1000","196000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:31:04.000Z","finished","3dq64lfn","gridworld_7x7","","2022-02-20T01:31:10.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:31:10.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training500","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-10.11","2.472767477948543","500","98000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:31:02.000Z","finished","oxvuecmp","gridworld_7x7","","2022-02-20T01:31:07.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/9d2384bc26cb53dab5f6504bb6927ada80f77f0b","1","TITAN V","2022-02-20T01:31:07.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training100","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.96","2.1085027863391597","100","19600","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:31:02.000Z","finished","2hjx8iq4","gridworld_7x7","","2022-02-20T01:31:08.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/9d2384bc26cb53dab5f6504bb6927ada80f77f0b","1","TITAN V","2022-02-20T01:31:08.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training10","gridworld_7x7","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","7x7","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-71.33","4.4862468723867615","10","1960","","","","","","","",""

==> images/gridworld/sample_efficiency/data/sample_eff_9x9.csv <==
"Name","setting.noise","setting.num_features","inference.num_gp_iterations","Created","State","ID","Group","Job Type","Updated","Hostname","Description","Commit","GitHub","GPU Count","GPU Type","End Time","Notes","User","Tags","Runtime","Sweep","experiments.dataset","experiments.with_plotting","inference.hypothesis_max","inference.hypothesis_min","paths.main_dir","paths.plots","setting.bias","setting.dataset_size","setting.num_seeds","setting.seed","student.best_lambda","student.true_student_lambda","teacher.a","wandb_params.dryrun","wandb_params.exp_name","wandb_params.group_name","wandb_params.project","wandb_params.tags","experiments.run_gp_with_random_fixed_probe","experiments.run_gp_with_randomly_changing_probe","experiments.run_gp_with_teacher_probe","experiments.run_ml_vs_mt","experiments.run_random_teacher","environment.name","environment.p_dist","environment.r_dist","environment.type","experiment.discount_factor","experiment.evaluation.num_episodes","experiment.exploration_epsilon","experiment.machine_teaching.student_has_data","experiment.machine_teaching.teacher_infers_student_dataset","experiment.num_samples","experiment.training.num_episodes","experiment.with_plotting","inference.action_probs_tolerance","student.num_iterations","student.policy_eps","student.test","student.which_student_id","teacher.optimal_teaching.eps","teacher.optimal_teaching.num_samples","teacher.optimal_teaching.num_trajectories","teacher.reward_vector.M_w","teacher.reward_vector.size","teacher.test","student.experience.amount_of_experience","student.experience.has_experience","teacher.optimal_teaching.num_probes","teacher.optimal_teaching.num_teaching_examples","teacher.optimal_teaching.query_type","teacher.type","teacher.optimal_teaching.teach_type","hypothesis_max","hypothesis_min","lambda_diff","name","seed","test_mse","student_error","ml_test_error","mt_test_error","num_features","eps","mean_reward","std_reward","training_episodes","training_samples","num_overlapping_states","num_probes","num_teacher_examples","perc_overlapping_states","student_mean_reward","student_std_reward","teacher_mean_reward","teacher_std_reward"
"eps.5_training2000","","","10","2022-02-20T01:57:29.000Z","finished","q0aue22m","gridworld_9x9","","2022-02-20T01:57:46.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:57:46.000Z","-","rewang","test","17","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training2000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.03","0.2605590144285935","2000","648000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:57:29.000Z","finished","3k7icl80","gridworld_9x9","","2022-02-20T01:57:40.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:57:40.000Z","-","rewang","test","11","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training1000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.6","0.25729360660537215","1000","324000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:57:29.000Z","finished","21bhs9uw","gridworld_9x9","","2022-02-20T01:58:03.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:58:03.000Z","-","rewang","test","34","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training5000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.62","0.2602998271224935","5000","1620000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:57:28.000Z","finished","2v188lfg","gridworld_9x9","","2022-02-20T01:57:34.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:57:34.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training500","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.37","0.26707864010437077","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:57:27.000Z","finished","2fuze07a","gridworld_9x9","","2022-02-20T01:57:33.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:57:33.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training100","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-12.8","2.5895945628611443","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:57:23.000Z","finished","2ivwgqh6","gridworld_9x9","","2022-02-20T01:57:29.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:57:29.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","10","","","","false","eps.5_training10","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-92.04","2.699404378747283","10","3240","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:54:44.000Z","finished","3lzok1tf","gridworld_9x9","","2022-02-20T01:55:00.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:55:00.000Z","-","rewang","test","16","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training2000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.03","0.2605590144285935","2000","648000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:54:44.000Z","finished","15wcgsqr","gridworld_9x9","","2022-02-20T01:54:55.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:54:55.000Z","-","rewang","test","11","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training1000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-9.56","1.865117690656544","1000","324000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:54:43.000Z","finished","2h3f3gw9","gridworld_9x9","","2022-02-20T01:55:11.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:55:11.000Z","-","rewang","test","28","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training5000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.76","0.26348434488599126","5000","1620000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:54:41.000Z","finished","1zcc5ln6","gridworld_9x9","","2022-02-20T01:54:49.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:54:49.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training500","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.67","1.3438790868229178","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:54:37.000Z","finished","2agao5va","gridworld_9x9","","2022-02-20T01:54:43.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:54:43.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training100","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-19.38","3.263365747200274","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:54:33.000Z","finished","3ltqtd19","gridworld_9x9","","2022-02-20T01:54:39.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:54:39.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","9","","","","false","eps.5_training10","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-92.04","2.699404378747283","10","3240","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:51:52.000Z","finished","c793m3bx","gridworld_9x9","","2022-02-20T01:52:28.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:52:28.000Z","-","rewang","test","36","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training5000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.66","0.262381401779928","5000","1620000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:51:48.000Z","finished","233vo8mo","gridworld_9x9","","2022-02-20T01:52:04.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:52:04.000Z","-","rewang","test","16","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training2000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.89","0.2611110874704481","2000","648000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:51:46.000Z","finished","3bin91mv","gridworld_9x9","","2022-02-20T01:51:57.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:51:57.000Z","-","rewang","test","11","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training1000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.2","1.349666625504239","1000","324000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:51:42.000Z","finished","13iavr52","gridworld_9x9","","2022-02-20T01:51:49.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:51:49.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training500","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.25","1.3543540895940027","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:51:40.000Z","finished","af5tb0tb","gridworld_9x9","","2022-02-20T01:51:45.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:51:45.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training100","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.93","1.6458587424198956","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:51:40.000Z","finished","2crg6kp6","gridworld_9x9","","2022-02-20T01:51:46.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:51:46.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","8","","","","false","eps.5_training10","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-53.78","4.72107148855003","10","3240","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:49:09.000Z","finished","isk1nn0k","gridworld_9x9","","2022-02-20T01:49:23.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:49:23.000Z","-","rewang","test","14","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training2000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.07","0.27613583613866566","2000","648000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:49:09.000Z","finished","d7mui35g","gridworld_9x9","","2022-02-20T01:49:47.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:49:47.000Z","-","rewang","test","38","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training5000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.76","0.2665032832818387","5000","1620000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:49:05.000Z","finished","21ede406","gridworld_9x9","","2022-02-20T01:49:14.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:49:14.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training1000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-10.28","2.0742266028570744","1000","324000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:49:03.000Z","finished","kel6swkz","gridworld_9x9","","2022-02-20T01:49:10.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:49:10.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training500","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-14.64","2.857534601715262","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:49:02.000Z","finished","1xomor0s","gridworld_9x9","","2022-02-20T01:49:07.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:49:07.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training100","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.81","1.8839158686098485","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:49:01.000Z","finished","35wv6cd1","gridworld_9x9","","2022-02-20T01:49:06.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:49:06.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","7","","","","false","eps.5_training10","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-97.02","1.6945194008921824","10","3240","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:46:14.000Z","finished","3r1dj1di","gridworld_9x9","","2022-02-20T01:46:29.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:46:29.000Z","-","rewang","test","15","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training2000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.89","0.2611110874704481","2000","648000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:46:14.000Z","finished","2b7777bx","gridworld_9x9","","2022-02-20T01:46:45.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:46:45.000Z","-","rewang","test","31","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training5000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.62","0.2602998271224935","5000","1620000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:46:13.000Z","finished","1spkjosz","gridworld_9x9","","2022-02-20T01:46:25.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:46:25.000Z","-","rewang","test","12","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training1000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.5","0.2515949125081825","1000","324000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:46:11.000Z","finished","29h830em","gridworld_9x9","","2022-02-20T01:46:18.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:46:18.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training500","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.35","0.2783433131943356","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:46:10.000Z","finished","3s71betu","gridworld_9x9","","2022-02-20T01:46:15.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:46:15.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training100","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.37","1.65327886335004","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:46:09.000Z","finished","1s57hprr","gridworld_9x9","","2022-02-20T01:46:16.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:46:16.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","6","","","","false","eps.5_training10","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-89.1","3.100564464738638","10","3240","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:43:28.000Z","finished","2bolec7e","gridworld_9x9","","2022-02-20T01:43:55.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:43:55.000Z","-","rewang","test","27","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training5000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.76","0.2627241899787684","5000","1620000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:43:25.000Z","finished","17iskf4i","gridworld_9x9","","2022-02-20T01:43:42.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:43:42.000Z","-","rewang","test","17","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training2000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.07","0.2597133034713471","2000","648000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:43:23.000Z","finished","3228z61h","gridworld_9x9","","2022-02-20T01:43:31.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:43:31.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training500","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.63","1.347713248432321","500","162000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:43:23.000Z","finished","1i7a19d1","gridworld_9x9","","2022-02-20T01:43:32.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","","","2022-02-20T01:43:32.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training1000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.66","0.26503584663211127","1000","324000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:43:22.000Z","finished","n9dab85q","gridworld_9x9","","2022-02-20T01:43:29.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:43:29.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training10","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:43:22.000Z","finished","79hbdabs","gridworld_9x9","","2022-02-20T01:43:27.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:43:27.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","5","","","","false","eps.5_training100","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-9.86","2.086481248418015","100","32400","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:40:33.000Z","finished","2yq7rhk3","gridworld_9x9","","2022-02-20T01:41:10.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:41:10.000Z","-","rewang","test","37","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training5000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.92","0.2777336853894392","5000","1620000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:40:30.000Z","finished","1rr0zcc0","gridworld_9x9","","2022-02-20T01:40:45.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:40:45.000Z","-","rewang","test","15","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training2000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-6.34","0.9907794911078852","2000","648000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:40:28.000Z","finished","nztl588x","gridworld_9x9","","2022-02-20T01:40:35.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:40:35.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training500","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-12.35","2.421254839953862","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:40:28.000Z","finished","1y4azyif","gridworld_9x9","","2022-02-20T01:40:34.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:40:34.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training100","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-18.02","3.317830013728853","100","32400","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:40:27.000Z","finished","2kbjs2oj","gridworld_9x9","","2022-02-20T01:40:37.000Z","jagupard28.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce RTX 3090","2022-02-20T01:40:37.000Z","-","rewang","test","10","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training1000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-8.79","1.629557915509602","1000","324000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:40:24.000Z","finished","xqfb0ywr","gridworld_9x9","","2022-02-20T01:40:30.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:40:30.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","4","","","","false","eps.5_training10","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:37:41.000Z","finished","2233fllv","gridworld_9x9","","2022-02-20T01:38:12.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:38:12.000Z","-","rewang","test","31","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training5000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.7","0.26589471600616665","5000","1620000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:37:37.000Z","finished","1tkszf2i","gridworld_9x9","","2022-02-20T01:37:53.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:37:53.000Z","-","rewang","test","16","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training2000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.91","0.26271467412384863","2000","648000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:37:37.000Z","finished","1dwmtz1h","gridworld_9x9","","2022-02-20T01:37:48.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:37:48.000Z","-","rewang","test","11","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training1000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.6","0.25729360660537215","1000","324000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:37:31.000Z","finished","2kpqyile","gridworld_9x9","","2022-02-20T01:37:38.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:37:38.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training500","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-9.44","1.8671539840088176","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:37:27.000Z","finished","2qcrutf6","gridworld_9x9","","2022-02-20T01:37:32.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:37:32.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training100","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-11.8","2.436185543015967","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:37:27.000Z","finished","2kq3n4eb","gridworld_9x9","","2022-02-20T01:37:34.000Z","jagupard19.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:37:34.000Z","-","rewang","test","7","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","3","","","","false","eps.5_training10","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:35:40.000Z","finished","p1mpb1xf","gridworld_9x9","","2022-02-20T01:36:13.000Z","jagupard25.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:36:13.000Z","-","rewang","test","33","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training5000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.62","0.2602998271224935","5000","1620000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:35:36.000Z","finished","1fb3n9n9","gridworld_9x9","","2022-02-20T01:35:51.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:35:51.000Z","-","rewang","test","15","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training2000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.87","0.26025180114650504","2000","648000","","","","","","","",""
"eps.5_training5000","","","10","2022-02-20T01:34:29.000Z","finished","2o57zksn","gridworld_9x9","","2022-02-20T01:34:57.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:34:57.000Z","-","rewang","test","28","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training5000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","5000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-4.78","0.2696590439796151","5000","1620000","","","","","","","",""
"eps.5_training2000","","","10","2022-02-20T01:34:26.000Z","finished","edsnv06d","gridworld_9x9","","2022-02-20T01:34:42.000Z","jagupard14.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN X (Pascal)","2022-02-20T01:34:42.000Z","-","rewang","test","16","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training2000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","2000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-7.01","1.3590802036671712","2000","648000","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:33:14.000Z","finished","2rrcny9z","gridworld_9x9","","2022-02-20T01:33:22.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:33:22.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training10","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-97.02","1.6945194008921824","10","3240","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:33:09.000Z","finished","321tldt4","gridworld_9x9","","2022-02-20T01:33:18.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:33:18.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training1000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.46","0.26997036874442354","1000","324000","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:33:09.000Z","finished","24utkeun","gridworld_9x9","","2022-02-20T01:33:17.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:33:17.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training500","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.27","0.27635303508374937","500","162000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:33:09.000Z","finished","1rersszw","gridworld_9x9","","2022-02-20T01:33:14.000Z","jagupard20.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN V","2022-02-20T01:33:14.000Z","-","rewang","test","5","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","2","","","","false","eps.5_training100","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-5.2","0.3095157508108432","100","32400","","","","","","","",""
"eps.5_training10","","","10","2022-02-20T01:31:32.000Z","finished","2b61bokp","gridworld_9x9","","2022-02-20T01:31:41.000Z","jagupard21.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN Xp","2022-02-20T01:31:41.000Z","-","rewang","test","9","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training10","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","10","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-100","0","10","3240","","","","","","","",""
"eps.5_training500","","","10","2022-02-20T01:31:31.000Z","finished","xisnn6u1","gridworld_9x9","","2022-02-20T01:31:39.000Z","jagupard15.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:31:39.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training500","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","500","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-6.01","0.31128604208990807","500","162000","","","","","","","",""
"eps.5_training1000","","","10","2022-02-20T01:31:29.000Z","finished","2gpz6nv6","gridworld_9x9","","2022-02-20T01:31:37.000Z","jagupard26.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","TITAN RTX","2022-02-20T01:31:37.000Z","-","rewang","test","8","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training1000","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","1000","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-6.36","0.2913829095880539","1000","324000","","","","","","","",""
"eps.5_training100","","","10","2022-02-20T01:31:29.000Z","finished","2feqnjpm","gridworld_9x9","","2022-02-20T01:31:35.000Z","jagupard10.stanford.edu","","","https://github.com/rosewang2008/Interactive-learning-with-Gaussian-Processes/tree/52b9e71d50b2e264281921db3518256182061006","1","GeForce GTX TITAN X","2022-02-20T01:31:35.000Z","-","rewang","test","6","","","","","","/nlp/scr/rewang/Interactive-learning-with-Gaussian-Processes/optimal_probing_and_machine_teaching/optimal_probing_and_machine_teaching","plots/eps_greedy","","","","1","","","","false","eps.5_training100","gridworld_9x9","interactive_mt","[""test""]","","","","","","gridworld","[1,1]","[-1,0]","9x9","1","100","0.5","false","false","1","100","false","0.1","10","0.1","0","0","-1.1","100","1","1","2","0","","","","","","","","","","","","","","","","","","0.5","-31.29","4.29199941752093","100","32400","","","","","","","",""
